To Patch, or not To Patch? That is the Question: A Case Study of System Administrators' Online Collaborative Behaviour

System administrators, similar to end users, may delay or avoid software patches, also known as updates, despite the impact their timely application can have on system security. These admins are responsible for large, complex, amalgamated systems and must balance the security related needs of their organizations, which would benefit from the patch, with the need to ensure that systems must continue to run unimpeded. In this paper, we present a case study which follows the online life-cycle of a pair of Microsoft patches. We find that communities of sysadmins have evolved sophisticated mechanisms to perform risk assessments that are centred around collecting, synthesizing, and generating information on patches. These communities span different Virtual Communities of Practice, as well as influencers who monitor and report on the impact of new patches. As information is propagated and aggregated across blogs, forums, web sites, and mailing lists, eventually resulting in a consensus around the risk of a patch. Our findings highlight the role that these communities play in informing risk management decisions: Patch information is not static, and it transforms as communities collaborate to understand patch issues.

==> Submission_Reviews/Reviews.txt <==
SOUPS 2019 Paper #105 Reviews and Comments
===========================================================================
Paper #105 To Patch, or not To Patch, That is the Question: A Case Study of
System Administrators’ Online Collaborative Behaviour


Review #105A
===========================================================================

Overall merit
-------------
3. Weak accept: While flawed, the paper has merit and we should consider
   accepting it.

Suitability for SOUPS
---------------------
3. Suitable

Paper summary
-------------
The authors present a case study of patching behavior, as extrapolated from online forum posts for two Microsoft patches. The authors analyzed several different forums and specific influencers in the patch world.

Strengths
---------
The paper was an interesting read for me and I learnt a lot of background information on how administrators exchange information and what problems they face.
In particular I found the separation of some forums into a,b and w groups interesting.
The authors chose the patches well. Since Microsoft bungled both the patch and how they retracted the patch.

Weaknesses
----------
While the paper was a pleasant read, I am not sure what the actionable intelligence is that the reader will take from it. 
I think it would have been a good idea to also include a non-bungled patch in the analysis. As it is the paper shows a worst case case-study.
The paper could also have been made stronger by contacting some of the admins and gathering further data from them.

Comments for authors
--------------------
Is it possible to differentiate between sys-admins and interested/tech-savvy end-users? Some of the quotes sound like they could come from users with only their personal machine.



Review #105B
===========================================================================

Overall merit
-------------
1. Reject: This paper is well below the bar for SOUPS. Will argue to reject
   it.

Suitability for SOUPS
---------------------
3. Suitable

Paper summary
-------------
This paper examines the decision making process of system administrators as they determine the appropriate time to install security patches to their systems. The authors used a case study approach following a pair of updates through their lifecycle in online forums.

Strengths
---------
The paper is interesting and easy to read. The approach to the case study (in essence an audit log of what transpired in online communities once a patch was released) is non-traditonal and provides a unique perspective on patch management.

Weaknesses
----------
While the paper describes in detail the relationship between a number of online communities in the patch management space, it is not clear who is using this information and what community of sys admins are using the information to make decisions on patching or not.  Therefore it is difficult to determine the significance of the contribution and how it impacts the field of knowledge.  I am not sure what the traffic/messages and volume of data say about real decisions to patch or not or even if they have any influence.

How can this result -- the use of virtual communities improve the cyber security landscape.  This goes directly to the authors interest in this area " the lack of academic literature on this subject and the call for extending the field's focus".  Maybe there should be a stronger connection to improving the performance or need of sys admins in this patch space. 

First and foremost how are system administrators defined and the context in which they work matters.  It is not clear who is providing information to these communities, are they home users, sys admins of big organizations/corporations/academic institutions/government or other orgs as well as who is using this data.  Size and capabilities of the org in addition to capabilities of the org,  all of these factors matter.  It would be very helpful to define the characteristics of those who are both providing input to these forums and those who are using the input.  Given just a small reach out to system admins in a couple of large orgs that I am familiar with, the sys admins had never heard of most of these communities and were surprised that anyone would follow them or take advice from them.  In addition they were concerned about taking security advice from unknown entities posting information.

Section 4 enumerates key communities and influencers, yet in section 5 other communities are discussed including Ghacks and the Zero Day Initiative.  How were the communities in section 4 identified and why not others?

Comments for authors
--------------------
Methodologically, I have a couple of comments. The authors "decided to analyze the data from process and information flow perspective".  Given that I would expect a diagram or flow chart of the data and the flows with timing data or at least a diagram of the chronology of events.  The sections are quite detailed but interspersed among the flows and chronology are  observations and discussion points. It would be preferable for section five to provide the data and section 6 to provide the observation of trust and the information economy perspective and others.  

The paper needs a thourough  read for typos and formatting.  For example section 2.1 first sentence The fist, and wee in section 5.9.  Formatting in section 5.2 bottom of page 8.  And the figures are very difficult to read even with reading glasses see figure 2 and 3.



Review #105C
===========================================================================

Overall merit
-------------
2. Weak reject: The paper has flaws, but I will not argue against it.

Suitability for SOUPS
---------------------
3. Suitable

Paper summary
-------------
The paper presents an online lifecycle of a couple of Microsoft patches. It shows how sysadmins have key influencers and online communities that help them decide when to install a patch and when to wait.

Strengths
---------
The paper tells a compelling story by looking at two patch releases from Microsoft, on how system administrators go to key sites and influencers on the internet to learn if they should wait or install the update. The authors present the timelines of these chosen incidents, when patches were problematic, they were withdrawn by Microsoft, and later rerelesed.

Weaknesses
----------
Nothing in this paper seems to be research. All the information presented (though said as a nice story), is basically accessible through Google search. The paper does not deliver on the promise in the abstract. 

The two incidents chosen, though rich in events, might not be representative of how patch releases and installations usually go.

Comments for authors
--------------------
Page 4, section 4 presents "Key communities, influencers and companies". A discussion would be useful to justify how these key websites were identified.


Page 2: "The fist investigation" --> "The first investigation"



Review #105D
===========================================================================

Overall merit
-------------
3. Weak accept: While flawed, the paper has merit and we should consider
   accepting it.

Suitability for SOUPS
---------------------
3. Suitable

Paper summary
-------------
The authors present a case study about the decision making process of system administrators when it comes to system updates. In their study, they analysed the decision making process between key influencers and the online community. The study focuses on two Microsoft patches which were released in 2017. The results indicate that there is a very active online community which is influenced by a few important key players. The results help to further understand the complexity of software update decision in system administration.

Strengths
---------
- the paper deals with a very important topic. An admin's decision to patch or not to patch influences the security and usability of many end users.

- the approach is novel and interesting. It can provide real-world insights into a very complex ecosystem.

- the paper is very well written and easy to understand. The related work is very well covered.

Weaknesses
----------
- It is not clear if and how the results can be generalised to a bigger population.

- The paper lacks actionable results. What do the results implicate for researchers, admins, and software developing companies?

Comments for authors
--------------------
I'd like to thank the authors for submitting this paper to SOUPS19. I would argue that the topic is highly relevant and that the paper provides important insights into a very complex ecosystem. Indeed, studying system administrators is a highly complex task and the authors' approach seems novel and reasonable. While I overall enjoyed reading this paper, I identified some aspects which should be addressed to further improve the submission.

The paper is well written and easy to read. I agree with the authors that the investigation of a focused but detailed problem can lead to more general insights about the administrators' processes and problems. While I did not find specific flaws in the study, I felt that the authors need to provide a more thoughtful discussion of the findings. I specifically wondered what we can learn about decision making of administrators in general. How can the investigated process be generalised to other groups of administrators or other software manufactures? I know that there is not "one" type of admins, but that is why I would appreciate a discussion. Do Server admins have the same problems as admins for work stations? Does Microsoft provide similar processes as Apple? Which general lessons can we learn from this case study?

In addition, I would appreciate if the authors could add some thoughts on the implications of their findings. What can the different stakeholders learn from this study?

Admins: Is the current process of making update decisions optimal or should better approaches be used (in theory)? 

Researchers: Should we research ways to support the decision making? (e.g., by better connecting the communities virtually). On which aspect should we focus next? (E.g., to interview admins or key players about this process)

Software developers: What needs to be changed in the update process to make update decisions easier? (Do the authors have any ideas in addition to "more transparency/information").

While I enjoyed reading this paper, I would argue that the authors could make a better job in discussion the results. At the moment, the reader is almost left alone with the interpretation of the findings. I would like to learn about the three (more general) lessons learned we can draw from this well performed case study.

